Yes, we CANN: Constrained Approximate Nearest Neighbors for local feature-based visual localization

Large-scale visual localization systems continue to rely on 3D point clouds built from image collections using structure-from-motion. While the 3D points in these models are represented using local image features, directly matching a query image's local features against the point cloud is challenging due to the scale of the nearest-neighbor search problem. Many recent approaches to visual localization have thus proposed a hybrid method, where first a global (per image) embedding is used to retrieve a small subset of database images, and local features of the query are matched only against those. It seems to have become common belief that global embeddings are critical for said image-retrieval in visual localization, despite the significant downside of having to compute two feature types for each query image. In this paper, we take a step back from this assumption and propose Constrained Approximate Nearest Neighbors (CANN), a joint solution of k-nearest-neighbors across both the geometry and appearance space using only local features. We first derive the theoretical foundation for k-nearest-neighbor retrieval across multiple metrics and then showcase how CANN improves visual localization. Our experiments on public localization benchmarks demonstrate that our method significantly outperforms both state-of-the-art global feature-based retrieval and approaches using local feature aggregation schemes. Moreover, it is an order of magnitude faster in both index and query time than feature aggregation schemes for these datasets. Code: \url{https://github.com/google-research/google-research/tree/master/cann}

==> tables/table_aachen_ewb.dat <==
#    Aachen EWB
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW  CNN+R2D2 ASMK+R2D2 CNN_FIRE
1    23.1        23.9  27.2              28.0  28.0  22.5                21.5                 29.1    28.4     27.5      29.0 
2    28.2        31.7  33.7              34.7  35.9  28.2                26.6                 36.8    32.2     31.7      36.7
3    27.1        31.3  35.1              34.1  33.4  25.0                26.3                 34.6    33.0     33.7      34.7   
4    24.5        29.5  34.6              33.7  34.7  25.9                27.6                 34.6    33.7     32.2      34.6        
5    22.8        28.3  31.8              32.0  34.2  23.4                26.1                 33.0    32.8     31.3      32.5       
10   17.4        21.4  24.9              22.8  27.6  19.1                20.4                 23.9    26.1     25.1      23.9        
20   11.8        13.8  16.9              16.8  18.9  10.9                13.5                 16.1    19.8     18.7      15.7        
50   4.5         5.7   5.1               7.0   7.4   4.1                 5.5                  6.4	    7.4      7.2       6.4



==> tables/table_aachen_ewb_night.dat <==
#    Aachen EWB night
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW  CNN+R2D2 ASMK+R2D2 CNN_FIRE
1    17.3        18.9  17.8              18.3  20.9  16.2                18.3                20.9     13.1     13.1      20.9                                                           
2    17.8        17.3  14.1              20.9  21.5  18.3                20.9                22.0     13.6     14.1      20.9                                                   
3    16.8        20.9  11.5              19.9  21.5  22.0                24.6                17.3     15.2     15.2      16.2                                                   
4    15.7        18.9  13.6              17.8  21.5  14.1                20.4                21.5     13.1     13.6      19.9                                                   
5    14.7        16.2  13.1              20.4  20.4  12.0                15.2                17.8     12.6     14.1      17.3                                                   
10   12.0        12.0  6.8               13.1  19.4  9.4                 14.1                13.6     6.8      7.3       12.0                                                 
20   5.2         5.2   1.6               7.9   8.4   4.2                 8.9                 11.0     1.0      0.0       9.9                                            
50   3.7         5.8   1.6               4.2   2.6   1.1                 5.2                 3.7      0.0      0.5       3.1                                           



==> tables/table_aachen_sfm.dat <==
#    Aachen SFM
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW   CNN+R2D2    ASMK+R2D2  CNN+FIRE  
1    80.2        77.8  77.8              76.8  76.3  75.6                79.3                79.0      79.2        76.1       79.0  
2    82.0        82.3  80.8              81.2  81.6  80.6                81.3                82.2      82.0        80.8       82.3  
3    84.5        84.0  83.3              83.1  84.2  82.5                83.3                83.9      82.8        82.3       83.6  
4    85.1        85.2  83.9              84.6  85.3  83.9                84.3                84.3      82.6        83.4       84.5  
5    85.2        86.0  84.8              84.3  85.0  85.0                85.4                85.2      84.0        84.0       85.3  
10   87.0        87.3  86.8              86.3  86.8  86.7                87.1                86.2      85.4        85.7       86.7  
20   88.4        88.4  87.6              88.6  88.8  87.7                87.7                88.2      86.3        87.1       87.9  
50   88.6        88.7  89.0              89.2  89.3  89.1                88.1                88.8      87.4        88.7       89.0              





==> tables/table_aachen_sfm_night.dat <==
#    Aachen SFM night
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW  CNN+R2D2 ASMK+R2D2 CNN_FIRE
1    48.7        48.2  39.3              47.6  54.5  44.0                47.1                52.9     34.6     35.1      53.4                                                   
2    53.9        56.5  42.9              53.9  55.5  53.9                54.5                55.0     40.3     40.8      55.0                                                   
3    58.1        58.6  49.2              56.0  62.8  62.3                58.1                58.1     42.9     42.4      57.6                           
4    58.6        59.2  51.3              59.2  64.9  63.9                60.2                59.2     44.0     43.5      56.5                           
5    61.3        60.7  51.8              60.2  64.9  64.4                63.4                62.8     44.5     45.5      59.2                           
10   63.9        63.4  54.5              66.5  67.5  66.5                66.5                68.1     50.3     52.4      63.4                           
20   69.1        66.5  58.1              67.5  69.6  66.5                66.5                69.1     51.8     57.1      68.1                           
50   68.6        69.1  61.3              71.7  69.6  68.1                67.5                70.7     55.0     60.7      70.2                           



==> tables/table_baidu_ewb.dat <==
#    baidu EWB
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad             r101delg_gldv2clean CNN+HOW      CNN+R2D2   ASMK+R2D2 CNN_FIRE
1    10.43       10.60 12.00             12.35 12.52 11.26               11.04               12.47818     11.38743   10.90750 12.390925
2    10.43       11.17 11.56             13.31 13.66 11.26               11.30               13.65619     10.90750   10.42757 13.568935
3    9.60        10.73 11.26             12.61 13.31 10.60               10.56               12.26003     10.38394   10.03490 12.172775
4    8.07        9.95  10.03             12.00 12.83 9.77                10.12               11.73647     9.904014   9.467714 11.649215
5    7.33        9.12  8.77              11.39 12.13 9.21                9.38                10.73298     9.249564   8.158813 10.820244
10   3.93        3.75  3.84              7.11  8.90  3.97                4.36                7.460733     4.406632   4.232112 7.373473
20   0.87        1.44  1.44              2.53  3.58  1.18                1.31                2.094241     0.785340   1.352531 1.919721
50   0.13        0.22  0.09              0.26  0.57  0.22                0.13                0.392670     0.261780   0.087260  0.392670


==> tables/table_baidu_sfm.dat <==
#    Baidu SFM
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW      CNN+R2D2   ASMK+R2D2  CNN_FIRE
1    41.49       39.88 43.06             48.65 51.40 42.10               40.36               48.123909    45.767888  45.898778  48.211169
2    45.99       45.72 47.38             55.24 58.03 47.64               46.82               54.188482    50.959860  52.225131  54.057592
3    49.13       48.39 49.56             56.72 60.78 49.35               49.39               55.453752    53.097731  54.057592  55.541012
4    50.92       49.91 51.44             58.60 61.61 50.96               50.35               57.068063    53.403141  55.235602  56.893543
5    51.27       51.40 52.53             59.95 62.91 51.96               52.14               58.202443    54.013962  56.239092  58.202443
10   54.23       55.15 54.84             62.13 64.79 55.15               55.19               59.947644    55.628272  57.678883  60.209424
20   56.24       57.98 58.12             63.22 65.27 58.29               57.98               60.820244    57.242583  59.598604  60.863874
50   57.98       59.03 61.43             63.57 65.58 60.03               61.21               62.041885    59.205934  60.907504  61.518325
    


==> tables/table_gangnam_ewb.dat <==
#    Gangnam station EWB
#    AP-GeM-LM18 DELG    densevlad_multi   fire  how   netvlad         r101delg_gldv2clean    CNN+HOW           CNN+R2D2    ASMK+R2D2  CNN+FIRE    
1    7.1         9.17    12.88             11.35 11.03 9.17            8.62                   12.663755         10.15283    9.606987   12.663755  
2    6.66        9.17    13.54             20.41 17.03 12.99           7.53                   24.454148         16.15720    13.646288  24.344978  
3    5.46        10.48   10.15             17.25 14.63 8.30            7.10                   21.288210         12.99126    11.353712  21.069869  
4    3.71        7.53    8.41              16.05 14.96 6.00            5.24                   18.122271         13.42794    11.026201  17.794760
5    2.95        5.35    6.44              12.45 10.92 4.37            3.71                   15.720524         10.80786    8.296943   15.393013
10   0.22        0.55    1.42              4.26  5.02  0.55            0.55                   6.659389          3.602620    3.056769   6.877729
20   0.00        0.11    0.22              1.20  0.98  0.22            0.00                   1.419214          1.419214    1.200873   1.200873
50   0.00        0.11    0.00              0.11  0     0               0                      0.218341          0.109170    0.000000   0.218341            












==> tables/table_gangnam_sfm.dat <==
#    Gangnam station SFM
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   openibl_vgg16_netvlad   r101delg_gldv2clean  CNN+HOW   CNN+R2D2    ASMK+R2D2  CNN+FIRE  
1    33.52       38.10 44.10             56.88 54.91 42.36                   32.75                63.537118 47.707424   40.283843  63.209607
2    39.41       45.41 48.91             64.52 61.68 47.05                   40.07                67.576419 49.563319   44.759825  67.794760
3    42.69       47.71 51.20             66.70 63.10 49.13                   42.47                69.104803 51.419214   47.052402  69.213974
4    45.20       50.00 52.51             67.69 62.34 50.98                   45.09                69.978166 51.528384   48.144105  69.868996
5    47.38       52.07 54.15             67.69 63.86 51.86                   47.05                69.432314 52.074236   50.000000  69.213974
10   54.04       55.02 57.86             67.90 63.10 54.04                   50.55                69.868996 54.039301   52.183406  69.759825
20   56.66       57.97 59.28             69.10 64.63 57.21                   53.28                69.104803 55.895197   55.786026  69.323144
50   61.35       59.61 61.79             69.21 65.17 59.28                   56.99                69.104803 57.969432   57.205240  68.886463                       














==> tables/table_robotcar_ewb.dat <==
#    Robotcar EWB
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW  CNN+R2D2  ASMK+R2D2 CNN_FIRE
1    90.1        85.4  90.1              92.1  91.0  91.5                86.7                94.2     85.4       92.0      94.2
2    90.3        85.1  89.1              91.6  90.1  90.2                86.2                93.7     81.4       89.3      93.8
3    89.7        85.2  87.6              91.4  89.1  89.7                86.1                93.7     78.0       86.8      94.0  
4    88.5        84.5  85.3              90.7  88.3  88.8                85.8                93.5     73.7       84.5      93.8   
5    88.0        83.5  83.1              90.2  87.7  87.1                85.4                92.7     71.0       82.1      93.1
10   81.5        78.8  66.4              84.8  81.3  77.3                79.5                90.1     57.9       69.9      90.2       
20   55.1        58.7  35.6              62.5  61.4  42.1                58.7                74.7     24.5       35.7      75.5
50   9.9         12.3  6.3               12.0  9.8   9.0                 15.7                25.0     5.5        7.1       25.0



                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                      

==> tables/table_robotcar_ewb_night.dat <==
#    Robotcar EWB night
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW  CNN+R2D2  ASMK+R2D2 CNN_FIRE
1    28.4        22.7  24.9              25.9  31.7  16.1                26.5                44.1     8.4       23.8      44.1                                                
2    27.2        20.1  20.4              22.4  28.7  12.9                25.2                39.4     4.7       14.7      41.0                                                                
3    24.6        18.7  16.6              21.2  26.7  10.6                23.0                36.6     3.5       9.3       39.2                                               
4    23.9        17.1  13.7              18.7  24.4  8.1                 22.9                34.5     2.6       6.3       36.8                                               
5    21.5        16.1  11.3              17.7  24.0  6.7                 19.7                32.4     6.3       5.4       35.0                                          
10   14.0        14.4  4.4               12.1  16.0  2.1                 13.7                28.4     0.2       0.5       28.7                                          
20   4.0         6.2   0.7               4.6   6.8   0.2                 4.3                 10.5     0         0         11.9                                     
50   0.0         0.1   0.0               0.0   0.0   0.0                 0.2                 0.9      0         0         0.7                                  

                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                    

==> tables/table_robotcar_sfm.dat <==
#    Robotcar SFM
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW  CNN+R2D2 ASMK+R2D2 CNN_FIRE
1    47.9        47.2  48.6              49.9  48.7  48.7                47.6                55.1     50.2     50.2      55.0
2    49.5        49.0  49.9              51.0  50.0  49.8                49.1                55.6     50.7     55.0      55.6
3    49.9        49.5  50.8              51.3  50.6  50.7                49.8                55.8     51.5     55.5      55.8
4    50.4        50.2  51.0              51.7  50.7  51.1                50.2                56.3     51.8     56.4      56.5
5    50.8        50.3  51.2              51.6  51.2  51.0                50.4                56.5     52.0     56.7      56.9
10   51.5        51.0  51.9              52.3  51.8  52.1                52.1                57.4     52.4     57.2      57.3
20   52.2        51.6  52.1              52.4  52.3  52.4                52.2                57.9     53.2     57.2      58.0
50   52.6        52.3  52.5              52.7  52.7  52.7                52.4                58.5     53.4     57.2      58.7


==> tables/table_robotcar_sfm_night.dat <==
#    Robotcar SFM night
#    AP-GeM-LM18 DELG  densevlad_multi   fire  how   netvlad_vd16pitts   r101delg_gldv2clean CNN+HOW  CNN+R2D2 ASMK+R2D2 CNN_FIRE
1    7.9         7.0   10.6              8.4   11.3  6.6                 7.0                 16.1     2.1      2.1       15.6                                       
2    12.3        8.4   11.9              11.4  12.0  9.9                 9.9                 20.0     2.6      10.0      20.7                                    
3    13.9        9.5   13.2              12.2  13.6  10.3                11.4                21.9     3.7      11.4      21.9                                          
4    15.5        9.6   14.4              14.0  13.9  11.3                12.6                24.2     4.7      11.9      25.4                                           
5    16.0        9.5   14.5              14.6  14.1  12.0                12.8                24.5     4.9      12.4      25.4
10   19.8        11.1  15.6              16.4  15.3  13.0                15.6                26.1     6.3      14.9      27.7  
20   20.7        13.1  16.4              19.5  17.4  13.9                17.4                31.0     7.3      14.9      30.3
50   22.6        15.4  17.2              18.6  17.4  15.3                20.8                24.7     9.3      14.9      28.9

